The Physical Origin of Galactic Conformity: From Theory to Observation

We employ several galaxy formation models, in particular, L-GALAXIES, IllustrisTNG, and EAGLE, as well as observational samples from SDSS and DESI, to investigate galactic conformity, the observed large-scale correlation between the star-formation properties of central (primary) galaxies and those of their neighbours. To analyse the models and observations uniformly, we introduce CENSAT, a new algorithm to define whether a galaxy is a central or a satellite system based on an isolation criterion. We find that the conformity signal is present, up to at least 5 Mpc from the centres of low- and intermediate-mass centrals in the latest version of L-GALAXIES (Ayromlou et al. 2021), IllustrisTNG, and EAGLE, as well as in SDSS and DESI observational samples. In comparison, the conformity signal is substantially weaker in an older version of L-GALAXIES (Henriques et al. 2020). One of the main differences between this older model and the other models is its neglect of ram-pressure stripping of the gas reservoirs of galaxies except within the boundaries of massive cluster haloes. Our observational comparisons demonstrate that this difference significantly affects the observed large-scale conformity signal. Furthermore, by examining the contribution of backsplash, fly-by, central, and satellite galaxies to the conformity signal, we show that much, but not all, of it arises from primary galaxies near massive systems. Remaining tensions between the models and observations may be solved by modifying the physical prescriptions for how feedback processes affect the distribution and kinematics of gas and the environment around galaxies out to scales of several Megaparsecs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
